C11Tester: A Race Detector for C/C++ Atomics Technical Report

Writing correct concurrent code that uses atomics under the C/C++ memory model is extremely difficult. We present C11Tester, a race detector for the C/C++ memory model that can explore executions in a larger fragment of the C/C++ memory model than previous race detector tools. Relative to previous work, C11Tester's larger fragment includes behaviors that are exhibited by ARM processors. C11Tester uses a new constraint-based algorithm to implement modification order that is optimized to allow C11Tester to make decisions in terms of application-visible behaviors. We evaluate C11Tester on several benchmark applications, and compare C11Tester's performance to both tsan11rec, the state of the art tool that controls scheduling for C/C++; and tsan11, the state of the art tool that does not control scheduling.

==> responses.txt <==
We thank the reviewers for their valuable feedback. Below are our clarifications and plans for the main comments. We will address these comments in a revision.

# High-level Response

## H1: Overstatement of performance results [C, D]
We apologize for our portrayal of the results.  This was not our intention.  If the paper is accepted, we will tone down the claims and make the comparison more analytical and balanced.  We will also present some key evaluation results graphically as suggested by some reviewers. 

## H2: Elimination of rollback [A]
The issue of rollback arises because the $\textit{may-read-from}$ set is an overapproximation of the set of stores that a load can read from.  Thus, to determine precisely whether a load can read from a store requires adding edges to the modification order graph, and then checking whether adding these edges introduces cycles.  If there is a cycle, the memory model forbids the load to read from the given store.  At this point, CDSChecker would rollback the updates to the modification order graph and select a different store for the load to read from.  When C11Tester added clock vectors to $\textit{mo-graph}$, this rollback process became too costly.  

A key contribution of C11Tester is that it develops an approach to using a modification order graph without the need for rollback. C11Tester checks whether a store in the $\textit{may-read-from}$ set is valid for a load to read from by precomputing the set of edges that will be added to the modification order graph if the reads-from relation is established.  Before adding the edges to the graph, C11Tester determines whether adding them would introduce cycles.  If adding any such edges introduces cycles, C11Tester will have the load read from some other store. 

## H3: Modelling non-atomic accesses [F]
C11Tester uses C/C++11 memory model's definition of data races, i.e., two concurrent accesses to a memory location constitutes a data race when at least one of them is non-atomic, at least one is a write, and neither one happens before the other.  C11Tester uses a FastTrack-like approach to race detection [26].  To track happens-before relations, C11Tester maintains a thread clock vector, a release fence, and an acquire fence clock vector for each thread, as well as a reads-from clock vector for each atomic store in addition to clock vectors for all atomic operations.  We call these $\textit{happens-before}$ clock vectors, to differentiate from $\textit{mo-graph}$ clock vectors used in modification order graphs.  The algorithms for updating happens-before clock vectors are given in Figure 8 of our anonymous technical report [7]. 

To check for data races, C11Tester maintains a 64-bit shadow word for each byte of memory that has been accessed non-atomically. A shadow word either contains 25-bit read and write clocks and 6-bit read and write thread identifiers or a reference to an expanded access record.  When a non-atomic access is encountered, we use the thread's current clock vector, check against past accesses to the location for data races, and then record this access in the shadow word if necessary.  

# Detailed Response
## Reviewer A

### A1: Previous work that supports longer traces

We meant the claims in the introduction in the context of concurrent code that makes use of C/C++11 atomics.  We will address the writing in the introduction to appropriately frame the discussion and reference the work you cite.

### A2: Difference in size of memory model

One can construct programs in which the C11Tester memory model has an exponentially larger set of distinct executions (in the number of atomic operations in the execution) than the tsan11/tsan11rec memory model.  In practice, we expect the number to be smaller than that as synchronization constrains this growth.

### A3: May-read-from definition

We use the transitive definition in the definition of $\textit{may-read-from}$.  We present the algorithm for constructing the $\textit{may-read-from}$ set in Figure 12 of our anonymous technical report [7], where the algorithm considers seq\_cst orderings. 

## Reviewer B
### B1: Framing as fuzzing

If accepted, we are open to changing the framing of this paper.

### B2: Fuzzing angle

We agree that there are lot of interesting research problems to look at in the future in how to best fuzz code with C/C++ atomics.  C11Tester is designed to help make that type of work easier by implementing a pluggable framework for fuzzing modules to implement different heuristics.


## Reviewer C

### C1: Millions of atomic stores

Since only stores to the same location are connected in the modification order graph, graph traversals work for a program with millions of stores if each location only has a few stores.  However, graph traversals would become expensive if there are many stores to each location when there are millions of stores across an entire execution. 

### C2: Sleep statements

Sorry for being unclear in the text.  We replicated the way that the tsan11 paper measured performance for data structure benchmarks.  The authors of tsan11 added sleep statements at the start of each thread for data structure benchmarks to introduce variability in scheduling and used the Linux `time` command to report time as the sum of user time and system time, as a way to avoid the time associated with sleeps (the time associated with sleeps is reflected in the wall clock time for tsan11, but the authors argued that they could have implemented a low overhead strategy to induce scheduling variability instead of using sleeps).  However, the time associated with sleeps would be counted in the user time for C11Tester due to our implementation.  Thus, it would be unfair for C11Tester if we did not remove the sleep statements.  This is what we had meant by "overhead".  C11Tester implements sleep statements with negligible overhead unless all threads are sleeping and then C11Tester busy spins over the threads to wait for a sleep to elapse.  We will add text to the paper on this point.

### C3: Detailed comments

We will fix the small issues you pointed out in the detailed comments.


## Reviewer D

### D1: Evaluation portrayal

Please refer to response H1. 

### D2: Comparison to model checkers on applications

CDSChecker cannot run the benchmarks due to its lack of support for TLS, the pthread API, etc.  Beyond this, there are many cases of operations in CDSChecker that rely on linear searches.  This is fine for model checking because the traces are short, but would quickly incurs very large overheads for full applications.  We are not familiar with the limitations of the RCMC implementation, but note that it uses an interpreter to run LLVM bitcode.

### D3: How much improvement is due to memory model vs fibers?

The improvement for our benchmarks with injected failures is entirely due to the memory model.  The improvements seen for the data structures may have two underlying reasons.  Fibers allow C11Tester to have better control of the schedule.  A more subtle reason is that our use of the $\textit{mo-graph}$ to model modification order may make it easier to expose certain bugs as they do not require a specific execution schedule to generate the modification order necessary to reveal the bug.

### D4: Difference in Silo bugs detected by Tsan11/Tsan11rec and C11Tester

The difference is subtle.  The tsan11/tsan11rec race results just tell the developers that they are using volatiles in a racy fashion, a result that they already know because this use is intentional (i.e., volatile atomics).  The C11Tester results tell the developers that if they port the program to an architecture with a weaker memory model than x86 (e.g., ARM), those volatile atomics could produce the wrong result.  Strictly speaking, relying on volatile atomics to have TSO semantics and then mixing them with C/C++11 atomics is a bug since there are no semantics assigned to this and thus no guarantees.  In practice, it likely does not introduce a crash and thus we did not contact the Silo authors.

### D5: Clock Vector Notation

In Section 4.1.2, $CV_A$ is an $\textit{mo-graph}$ clock vector associated with an atomic store $A$.  If an atomic store $A$ is performed by a thread with id $i$, then the initial value of $CV_A$ denoted by $\perp_{CV_A}$ is defined as the clock vector whose entries are all zero except for the $i$-th slot  whose value is the sequence number $s_A$ of the store $A$.  The union operator $\cup$ between two clock vectors takes the pairwise maximum of two operands and returns a clock vector whose length is the maximum of the lengths of the two operands.  The union operator does not explicitly take a $t$ as a parameter.  For example, (1,2,3) $\cup$ (0,1,4,5) = (1,2,4,5) if we assume the leftmost slot is the first slot in the clock vectors and the clock vectors grow longer by adding new slots on the right.  

Lambda notation is the standard notation used by previous papers to define the notion of clock vectors and associated operations, such as [39].

### D6: Why do tsan11 and tsan11rec require hb U rf U mo U sc to be acyclic, whereas C11Tester can get  by just having hb U rf be acyclic?


The axiomatic model proposed by tsan11 requires (sb $\cup$ asw $\cup$ rf $\cup$ mo $\cup$ sc) be acyclic in the absence of locks.  We expect it to be (hb $\cup$ rf $\cup$ mo $\cup$ sc) being acyclic in general.  

Tsan11/tsan11rec maintains a store buffer for each atomic location, and stores are added to the buffers when they are processed by the tools (in program order).  The processing order is referred to as the commitment order.  Tsan11/tsan11rec uses these store buffers to maintain the modification order (mo) for the stores.  As a result, tsan11/tsan11rec constructs hb, rf, mo, and sc to be consistent with the commitment order.  Thus, it only generates executions in which (hb $\cup$ rf $\cup$ mo $\cup$ sc) is acyclic.

After thinking carefully about this issue, we realized that both the traditional enforcement mechanism on ARM and C11Tester's mechanism for ensuring (hb $\cup$ rf) is acyclic actually enforce a slightly stronger condition that (hb $\cup$ sc $\cup$ rf) is acyclic.

The major difference from tsan11/tsan11rec is that when C11Tester processes an atomic store, it is added to the modification graph, but two stores to the same atomic location are not modification ordered unless an mo relation is implied by existing hb, rf, and sc relations. 

### D7: Fixes from Lahav et al.

We do not incorporate the fixes of Lahav et al. since we construct SC to be the order we execute operations.  We don't expect the difference in memory models to have much impact because the problem is very much an esoteric corner case. 
We could support Lahav et al. by extending the approach taken in the mo-graph to also model the SC relation with constraints. 
This may have some additional benefits in that the C11Tester would then construct the SC relation implicitly when it decides which values loads read from.  The performance impact is hard to speculate about without implementing it.

### D8: Extending MO to a total order

This "total order" refers to a total order across stores of all addresses. All atomic stores (including RMWs) to an single address is itself a total order, namely the modification order at the address.  But in general, we cannot impose a total order over atomic stores to all addresses that is consistent with both the modification order at each address and happens-before relation.  This point is relevant because it is a key difference between C11Tester and tsan11/tsan11rec.  In tsan11 and tsan11rec, the modification orders at different addresses can always be extended to a total order across all addresses.  Thus, tsan11 and tsan11rec implement a stronger memory model than the C++11 memory model and thus miss exploring many legal executions that are produced by real world hardware, which is a potential source of missed bugs. 

### D9: Relaxed atomic support

The only restriction we place on relaxed atomic is that (hb $\cup$ rf) is acyclic (our OOTA prohibition).  We support all other aspects of relaxed atomics.

### D10: Is sb U rf acyclic sufficient?

Only making (sb $\cup$ rf) acyclic is not enough, because thread forking and other similar operations will introduce $\textit{additional synchronizes with}$ (asw) edges which are not rf edges.

### D11: Executing stores consecutively does not limit possible executions

The reasoning is relatively straightforward.  The only relation in the operational semantics of C11Tester that is affected by a store simply being executed before another operation in a different thread is the SC relation.  Non-SC stores are not part of the SC relation, so this is safe.

### D12: Why do you set from.edges to 0 in AddRMWEdge?

It is not necessary to set from.edges to an empty set, but we did so as an optimization so that the `Merge` procedure is called less often in the `AddEdge` procedure. 

### D13: Pg 5: "Forming a new rf relation may only cause edges to be created from other nodes to the node representing the store X_0." Again, do you have a proof of this statement?

The algorithm for computing the set $\textit{priotset}(X_0)$ is given in the algorithm `ReadPriorSet` in Figure 14 of our anonymous technical report [7].  Line 9, 10,and 11 in the `ReadPriorSet` procedure consider statements 5, 4, and 6 in section 29.3 of the C++11 standard. For each thread, if such stores $S_1$ , $S_2$ , and $S_3$ exist, then line 14 in the procedure makes sure that they will only be added to the priorset if they are not $X_0$ (corresponding to the parameter $S$ in the pseudocode), and the standard implies that $X_0$ should be modification ordered after the stores $S_1$, $S_2$, and $S_3$.  Line 12 in the `ReadPriorSet` procedure considers Write-Read Coherence (CoWR) and Read-Read Coherence (CoRR).  If such $S_4$ exists (can be a load or a store), itself (if $S_4$ is a store) or the store it reads from (if $S_4$ is a load) shall be modification ordered before $X_0$ according to CoWR and CoRR.  Therefore, all elements in the priorset returned by the `ReadPriorSet` procedure are modification ordered before $X_0$, and hence only mo edges from other nodes to the node representing $X_0$ may be added to the $\textit{mo-graph}$.

### D14: Why did you use swapcontext if it is slower than setjmp?

swapcontext is slower than setjmp because it saves a thread's signal mask but setjmp does not.  We used swapcontext because some programs could potentially break without saving threads' signal masks.


### D15: Shouldn't you flag races on volatiles?

While we agree with the sentiment that we should be moving away from using volatiles as atomics and they should be consider races in new code, as a practical matter a lot of legacy atomic code still uses volatiles.  It would be straightforward to report races for volatiles and would make sense when more legacy code has been rewritten to not abuse volatiles.


### D16: Pg 10: "They miss higher-level semantic races that occur when the locks allow unexpected orderings that produce incorrect results."

We are simply referring to the fact that that race detection tools can miss atomicity violations that occur because a lock should been held longer. 

## Reviewer F

### F1: Model checkers on motivational example in extended abstract

Existing race detection tools like tsan11/tsan11rec cover a much smaller fragment of the memory model than CDSChecker, but can scale to much longer executions than CDSChecker.  C11Tester is an effort to cover most of the fragment of the C/C++ memory model that CDSChecker covers, and to scale to long executions nearly as well as tsan11/tsan11rec.

### F2: State tracked outside of the mo-graph

Other than happens-before clock vectors described in H3, states tracked outside of $\textit{mo-graph}$ includes a per-thread list of atomic accesses to each memory location, list of seq\_cst fences in the commitment order, and the last seq\_cst operation to each memory location.  

### F3: Operational Model

We wanted to present an operational model or even a summary in the actual submission, but space limitations made this impossible.  However, the full operational model is available in the companion technical report [7].

### F4: Figure to explain how reads add edges to mo graph

Figure 5 in the anonymous tech report does this.  We could not include it in the submitted paper due to space constraints.

### F5: Fundamental challenges in moving beyond prior work

The treatment of modification order in tsan11/tsan11rec restricts the set of legal modification orders that the tools can model.  However, CDSChecker's use of graph traversals for cycle checking is infeasible for long executions.  One fundamental challenge we solved is scaling the modification order graph technique to long executions by using $\textit{mo-graph}$ clock vectors to check for and avoid cycles in the $\textit{mo-graph}$.

The second challenge is eliminating CDSChecker's use of rollback on the $\textit{mo-graph}$ when deciding whether a load can read from a given store.  Rollback becomes prohibitively expensive with the introduction of $\textit{mo-graph}$ clock vectors.

The third challenge is limiting the memory usage of of an execution without producing executions that are forbidden by the C/C++ memory model, which CDSChecker is incapable of.  

The fourth challenge is providing TLS support for fibers by thread context borrowing.  CDSChecker could not run some of the benchmarks due to its lack of TLS support. 

### F6: Should figure 2 have a loop

Each run of `Explore` produces an execution.  The fuzzer repeatedly calls the `Explore` procedure, producing many new executions.

### F7: Is a random execution path explored every time?

Yes, a random execution path is explored every time as how you described it. 

### F8: Use of aggressive mode

The window size trades off improving memory usage for decreasing the set of executions that can be generated.  The user would simply decrease the window if they run out of memory.  The decision is communicated to the tool in a command line style via an environmental variable since the actual command line arguments are used by the application under test.

### F9: Data race detection:

Please refer to response H3.

### F10: Do instructions have vector clocks associated with them?

C11Tester does not maintain lists of non-atomic accesses or clock vectors associated with them in memory.  When a non-atomic access is encountered, we use the thread's concurrent clock vector to check for data races.  C11Tester maintains a clock vector for each synchronization operation, such as lock, unlock, wait, and notify.  For other clock vectors maintained by C11Tester, please see our response to H3. 

### F11: Why do other tools miss injected bugs?
Yes, tsan11 and tsan11rec failed to detect the injected bugs because the buggy executions contained cycles in (hb $\cup$ rf $\cup$ mo $\cup$ sc). 

### F12: Could CDSChecker detect injected bugs?
CDSChecker could detect such bugs in unit tests but would fail to do so when the buggy implementations of seqlock and reader-writer lock are deployed in applications beyond unit tests.


==> reviews.txt <==
ASPLOS 2021 Paper #172 Reviews and Comments
===========================================================================
Paper #172 C11Tester: A Fuzzer for C/C++ Atomics


Review #172D
===========================================================================

R2 Overall Merit
----------------
B. OK paper, but I will not champion it

Is this paper thought provoking?
--------------------------------
3. Strong but narrow appeal. Thought provoking only for people already
   working in this particular topic.

Is this paper convincing?
-------------------------
3. Marginal. The paper presents weak evidence to demonstrate its main
   claims.

Paper Summary
-------------
This paper develops a fuzzer for programs that use C11 atomics, enabling detection of memory consistency bugs in such programs.

The key insight in the paper is the use of a constraint-based approach to implement C11's modification order, which allows it to support a larger subset of the C11 memory model. In contrast to prior approaches, C11Tester does this using clock vectors, which significantly increases efficiency and allows it to scale to large programs.

The paper's key contributions are its constraint-based approach to modification order and its techniques for pruning the execution graph, which allow it to scale to larger applications.

As for shortcomings, I was left somewhat disappointed by the evaluation section, as it drew somewhat questionable conclusions (details in the comments and questions section below).

There were also a few places in the text that were confusing to read and/or provided less explanation than I would have liked (details in the comments and questions sections below).

Comments for Authors
--------------------
Extending concurrency testing of C11 programs to be able to handle large programs is an admirable goal, and C11Tester makes notable progress in this regard. However, I have reservations about the paper's evaluation section, and I would have liked some more explanation on certain points. (Details are in this section and the questions section that follows.)

Here is my feedback on things that could be improved:

* The evaluation section makes some strange decisions in its portrayal of results and draws some questionable conclusions, which make a reader skeptical of this work.

For example, you say that "C11Tester is roughly comparable to tsan11 in the single-core configuration". I dispute this, given that tsan11 is notably faster/provides more throughput than C11Tester in all but 1 of the applications in table 1, even giving 7x the throughput of C11Tester for GDAX!

Likewise, in the text of 7.2 you say that for Mabain, C11Tester is faster than tsan11rec, but you don't mention that C11Tester is still slower than tsan11.

Meanwhile, for JSBench, you say "C11Tester has similar performance as tsan11rec (C11Tester is slower by 25%)". A 25% difference in runtime is not "similar" in my opinion.

On their own, each of these are not egregious, but taken together they can be viewed as misleading. I would have preferred if you had reported the results with less spin and let the numbers speak for themselves.

* Why did you not include a table detailing data race detection rates for the real-world applications? I would have liked to see this information. Going by the text, it seems that there was only one real-world application (Silo) for which C11Tester found races that tsan11 and tsan11rec did not. (I was a bit confused as to whether the tsan tools were reporting the same race that C11Tester was, but just labelling it differently. Please see my second question in the questions section below.)

* I'd also like to have seen how well model checkers like CDSChecker[42] or RCMC[35] did on the applications and benchmarks that you ran C11Tester on. I imagine they would have just timed out on the real applications, but I would be curious to compare their runtimes for the benchmarks.

* In some places, the paper does not provide detailed explanations of topics, leaving the reader with questions. (I understand you were space-limited, and that that may have contributed to the terseness.) Notable cases of this are the explanations of how C11Tester handles release sequences and fences (4.2 and 4.3), as well as the discussion of how C11Tester prunes fences in Section 4.4. Further explanation in these places would have been welcome. Examples may have helped communicate the workings of C11Tester for these cases. I know you had an example in the extended abstract, but the paper suffers from the lack of a real C11 example.

* I'd like to have seen more on why tsan11 and tsan11rec require hb U rf U mo U sc to be acyclic, and why C11Tester can get by by just having hb U rf be acyclic. The paper states that this is because of the new constraint-based modification order algorithm, but it doesn't provide specifics.

Questions for Authors
---------------------
* How much of C11Tester's improvement in data race detection in your evaluation is due to its support of a larger portion of the C11 memory model, and how much is due to its fiber-based setup, control of thread scheduling, etc? You provide data on C11Tester's detection rate for a set of benchmarks (Table 3), but the only case where you highlight its capability to find bugs that tsan11 and tsan11rec cannot find due to a lack of support for C11 features is in Section 7.1, where the bugs were injected by you.

* Are tsan11/tsan11rec and C11Tester actually finding the same bug in Silo (Section 7.2) but just labelling it differently? You say that C11Tester finds a bug caused by using volatiles to implement a spinlock, while tsan11/tsan11rec finds racy accesses on volatile variables that were used to implement a spinlock. Please clarify the difference between the two bugs. Thanks.

* Assuming that C11Tester and tsan11/tsan11rec are not reporting the same bug for Silo, there seems to be only one real-world application (i.e. Silo) where C11Tester finds bugs that tsan11/tsan11rec do not. What is the reason for this lack of improved detection in C11Tester over prior work for real-world apps? Is it because of the way the applications you chose use C11 atomics? Please provide some evidence to explain why C11Tester's improvement over prior work for your real-world applications is rather low. I'd like to understand the situation better.

* Why are CV_A and U functions (judging by the lambda notation) in Section 4.1.2? And what is the reason behind having CV_A be a t-wide vector? I found it confusing that U seems to be a function taking in the parameter t, but when U is used in Figure 3, no parameter t is provided to it. I would appreciate clarification on these points. Thanks.

* Why do tsan11 and tsan11rec require hb U rf U mo U sc to be acyclic, whereas C11Tester can get by by just having hb U rf be acyclic?

* Do you incorporate the fixes of [Lahav et al. PLDI 17] into your model of C11? If not, would incorporating them affect C11Tester's capabilities or your runtimes or race detection rate?

Other questions (if you have the space for them):

* Pg 1: "Under the C/C++ memory model, modification order cannot be extended to be a total order over all stores that is consistent with the happens-before relation." Why is this point relevant? Also, does this "total order" refer to an order across stores of all addresses, or a single address?

* Pg 2: You forbid OOTA for relaxed atomics (which is good), but do you support all other aspects of relaxed atomics?

* Pg 2: Why do you need to make hb U rf acyclic? Wouldn't making sb U rf acyclic be enough, since any hb edge that isn't an sb would be an sw (i.e. an rf) or a combination of sb and sw edges?

* Pg 3: "Executing these stores consecutively does not limit the set of possible executions" Do you have a proof for this statement?

* Figure 3: Why is it necessary to set from.edges to 0 in AddRMWEdge? mo is a transitive relation, so this would seem to be unnecessary.

* Pg 5: "Forming a new rf relation may only cause edges to be created from other nodes to the node representing the store X_0." Again, do you have a proof of this statement?

* Pg 6: Why did you use swapcontext if it is slower than setjmp?

* Pg 8: Even if volatiles used to be used to implement atomics, shouldn't we be moving away from them? Thus, wouldn't it make sense to flag races involving volatiles rather than not doing so?

* Pg 9: What are the reasons for tsan11's large standard deviations on Silo and GDAX in the single-core and all-core configurations respectively?

* Pg 10: "They miss higher-level semantic races that occur when the locks allow unexpected orderings that produce incorrect results." If all accesses to shared data are protected by a locking discipline, isn't the program race-free? Thus, shouldn't it exhibit SC behaviour?



Review #172E
===========================================================================

Is this paper thought provoking?
--------------------------------
2. Moderately thought-provoking to a wide audience. Many conference
   attendees will be glad that they saw this paper.

Is this paper convincing?
-------------------------
2. Good. The evidence is not bullet-proof but is acceptable for papers in
   the area.

Paper Summary
-------------
This paper looks at finding bugs in code that use C11 atomics. The basic idea is to force the execution of multiple threads down a particular schedule, and use schedule fuzzing to explore different schedules in order to expose bugs. 

Prior work has done this before, but this paper uses a different way of constraining the space of possible schedules to expose a _larger_ space of schedules than prior work, hence finding new bugs.

The main drawback I see to the abstract is that there is no real explanation of what a "constraint based approach to modification order" means. Even a short example showing the difference is scheduling constraints (not outcomes) between this and what Tsan does would be great.

Comments for Authors
--------------------
I think this paper seems to be doing something new compared to prior approaches to schedule fuzzing to expose bugs, by using a more comprehensive notion of what kinds of schedules are allowed. This seems good! But I would have liked to see a clearer explanation of how the approach in this paper more accurately captures those restrictions.

Also, the extended abstract would benefit from making it more clear that what's being proposed here that _this tool_ will do controlled execution of programs, and the key advance is that this tool can explore a wider range of schedules than prior tools. Those two key points are there, but kind of buried in the explanation that (a) tools _in general_ want to do controlled execution and (b) that C11Tester supports more of the memory model (whose real effect is that it allows for more schedules compatible with that memory model to be explored).



Review #172C
===========================================================================
* Updated: 12 Nov 2020 2:59:03pm EST

R2 Overall Merit
----------------
B. OK paper, but I will not champion it

Is this paper thought provoking?
--------------------------------
2. Moderately thought-provoking to a wide audience. Many conference
   attendees will be glad that they saw this paper.

Is this paper convincing?
-------------------------
3. Marginal. The paper presents weak evidence to demonstrate its main
   claims.

Paper Summary
-------------
This paper describes C11Tester, a tool for fuzzing concurrent C/C++ programs
using the C11 weakly-consistent memory model.  It explores schedules that
previous fuzzers do not explore to discover misuses of various subtle elements
of this model.

The problem it addresses is that fuzzers for C/C++ programs typically don't
account for all the possible modification orders with differential effects.

The authors' key technical contributions are as follows. (1) They present
techniques allowing traditional fuzzing algorithms to be modified to account
for the richer modification-order relation of the full C11 memory model. (2)
They describe challenges in implementing these techniques given memory
constraints, and solutions to those challenges.  (3) Somewhat unrelated to the
main topic but still interestingly, the authors describe a way to perform
fiber-based scheduling that's compatible with thread-local storage (TLS).

The main flaws are as follows. (1) The authors have only found one new bug
with their tool, namely that Silo uses volatiles instead of load-acquire and
store-release atomics.  And, even this bug hasn't been acknowledged by Silo's
developers, let alone fixed by them, so it's unclear whether the bug is
important. (2) Performance results don't clearly support the authors'
contention that their tool's performance is comparable to that of the state of
the art.

Comments for Authors
--------------------
# After reading extended abstract and skimming paper

Thanks for your submission to ASPLOS 2021!  Your extended abstract makes a
good case for the importance of fuzzing the full C11 memory model.  And, it
offers a tantalizing glimpse of the approach you use to make this tractable.
I'm convinced that fuzzing to find new errors of this type would indeed be a
significant improvement over the state of the art.

Your scheme for performing fiber-based scheduling while supporting TLS sounds
intriguing, and I look forward to reading about it.

I appreciate that you've compared your scheme to a recently developed tool for
fuzzing.  The fact that it discovers bugs missed by those tools, and that
those bugs are of a new class, makes a good case that your approach is an
advance over the state of the art.

Skimming through your evaluation section, though, I'm concerned that you don't
seem to evaluate your system on a key metric: number of bugs found.
Typically, I expect to see a table listing the number of new bugs found, and
the number of those bugs that have been acknowledged (and sometimes fixed) by
the developers of the programs.  It seems (from an admittedly brief scan) that
you've only found two bugs: the use of volatile in Silo and a missing check in
Mabain.  And, it's not clear that the developers of Silo consider the former a
bug, or what the developers of Mabain think of the latter.

# After reading full paper

Your paper does an excellent job motivating the problem and describing your
approach in sufficient detail to replicate it.  You make a good case for your
approach being sensible, efficient, and sound, and for your tweaks to the
memory model being reasonable.  And I thank you very much for the clear
presentation and excellent grammar, which make the paper easy to read and
understand.

I also greatly appreciate that you include a proof of soundness (and
completeness!)  for your use of clock vectors to efficiently maintain the
modification-order graph.  The appendix is a fine place to put the proof.

As I expected from the extended abstract, I enjoyed reading about your
solution to efficiently and generally supporting TLS from fibers.  I
understand now that the main challenge you address is making C11Tester
general.  After all, supporting TLS with fibers isn't challenging if you're
doing it for just a single platform, but a general solution is hard and useful
to find.  It would strengthen your paper, though, to provide experimental
evidence of the generality of your approach.  You can demonstrate this by
running it on multiple platforms, not just Ubuntu Linux on x86.

Another way to improve the evaluation would be to present performance results
that paint a clearer picture of your tool's performance.  The key metric to
evaluate is number of bugs found per unit time of fuzzing.  However, most of
your performance experiments measure only the overhead of your fuzzing
instrumentation.  Table 3 comes close to giving me the comparison I want to
see, but it presents the results in a way that make it hard to glean the
result.  I suggest dividing the rate by the time and reporting that, so that
what you're reporting is bug detections per unit time.  (I also suggest making
this table and others into graphs, since human readers find it easier to
intuitively grasp information presented graphically.)

You overstate your performance results enough to make me doubt your conclusion
that your tool has performance comparable to that of the state of the art.
For instance, you say, "C11Tester is roughly comparable to tsan11 in the
single-core configuration" but the numbers say that it's 88% worse for GDAX
and 194% worse for Mabain.  That does not seem "roughly comparable" unless one
is dramatically stretching the meaning of that phrase.  You also say
"C11Tester has similar performance as tsan11rec (C11Tester is slower by 25%)"
which to me sounds like you're saying "P (not P)".  I suggest reframing your
performance results more honestly, admitting that you often have much worse
performance than other fuzzers, but that this is a reasonable price to pay for
exploring the full range of C11-memory-model behaviors.

The main concern I have about your work is that you haven't found many new
bugs with it.  I would have expected, given how groundbreakingly different
your approach is from earlier ones, that you would have discovered dozens if
not hundreds of new bugs!  So it's disappointing that you've only effectively
discovered one bug in real software: Silo's use of volatiles instead of
atomics.  Furthermore, you don't discuss what Silo's developers think of the
bug, i.e., whether they acknowledge that it really is a bug, and whether they
ascribe enough importance to it that they fix it.  Getting such developer
feedback would give you external confirmation that the bug your tool found is
real and significant.  I recognize, though, that this may be difficult; Silo's
authors haven't updated their repository since 2015.  This is all the more
reason you should apply C11Tester to many more pieces of software for many
more fuzzer-years.  Do this to find many more bugs, including ones developers
care about.


## Detailed comments

 * Page 3: "CDSChecker initially" -- Add citation here.

 * Page 3: "where the executions (and thus the modification order graphs) can
   contain millions of atomic stores" -- Sure, but not to the same location.
   Or do you indeed mean millions of atomic stores to the same location, in a
   single fuzzing run?

 * Page 4: "The soundness of our use of mo-graph clock vectors is guaranteed
   by Theorem 1. The detailed proof is in the appendix." -- Nice.  It seems,
   furthermore, that you've shown not just soundness but completeness.

 * Page 6: "attempts to remove all stores modification ordered before S." --
   I think you mean "...all stores *potentially* modification-ordered before
   S".

 * Page 8: "it is always trivial to parallelize fuzzing by running several
   copies of fuzzer in parallel" -- Good point.  (This is why a better metric
   is number of bugs per unit time.)

 * Page 8: "average and relative standard deviation" -- Generally a better use
   for error bars is for a 95% confidence interval rather than the standard
   deviation, to make clear what constitutes a significant difference between
   values.

 * Page 8: "C11Tester intentionally elides race warnings for races involving
   volatiles and atomic accesses or volatiles and volatiles because volatiles
   are in practice still commonly used to implement atomics." -- I don't
   understand this.  I suggest explaining it more clearly in your camera-ready
   version.  (There's no need to spend the limited space in your author
   response on this.)

 * Page 9: "because sleep statement would increase the overhead of C11Tester
   due to our implementation of sleeps." -- This sounds like a limitation of
   C11Tester worth talking about in more detail, and makes me wonder what
   other limitations there are that you haven't mentioned.  I suggest adding a
   limitations sections somewhere.  (Also, this sentence needs to have its
   grammar fixed.)


## Nits

 * Page 1: "operations [33, 10]" -- Put each citation list in numeric order.

 * Page 1: "potentially bug revealing executions" -- Missing hyphen because
   "bug-revealing" is used here as a phrasal adjective.

 * Page 4: "atomics stores" -- atomic

 * Page 7: "the schedule of threads." -- scheduling

 * Page 7: "release 50.0.1. 2" -- Extra space before footnote marker.

 * Page 9: "because sleep statement would increase the overhead of C11Tester
   due to our implementation of sleeps." -- reword for grammar and conciseness

 * Page 10: "supports for perturbing" -- support

 * Page 10: "by using technique inspired by" -- "technique" should be
   "techniques" or "a technique"

# After reading author response

I have read the response carefully and taken it into account.  I appreciate
your willingness to correct the overstatements about performance.

Questions for Authors
---------------------
What do Silo's authors say about the bug you found in Silo?



Review #172B
===========================================================================
* Updated: 20 Nov 2020 11:13:14am EST

R2 Overall Merit
----------------
B. OK paper, but I will not champion it

Is this paper thought provoking?
--------------------------------
3. Strong but narrow appeal. Thought provoking only for people already
   working in this particular topic.

Is this paper convincing?
-------------------------
2. Good. The evidence is not bullet-proof but is acceptable for papers in
   the area.

Paper Summary
-------------
This paper presents a fuzzer for C++ atomics that can uncover failing concurrent executions. The idea is to use a constraint-based approach that discovers failing modification orders. To be practical, a fuzzer needs to run over real application code, and so this paper presents optimizations to the constraint-based approach to minimize memory overhead. The implementation finds bugs that are missed by TSan.

Comments for Authors
--------------------
This is a neat paper. The idea of better tools for programming with atomics is certainly good -- I've had a lot of fun using tokio's *loom* tool recently (an implementation of CDSChecker for Rust), for example. And the results seem good: finding bugs that TSan misses is a compelling result, especially given that the execution times here are fairly similar.

One thing about the paper that's a little misleading/disappointing is that it isn't really about "fuzzing" at all. There's one sentence mentioning the fuzzing approach (randomly select an enabled behavior at each yield point). The rest of the paper is focused not on fuzzing but on modeling C++11's modification order efficiently. The main contribution of the paper is really in computing which behaviors should be enabled according to a relaxed memory model without needing to retain arbitrarily large state. The paper would be much clearer, in my opinion, if it were framed that way.

This point is also an issue because the evaluation doesn't quite live up to the standards of a fuzzing paper. The five real-world benchmarks are run for very few iterations. Only one bug across those five benchmarks is found by C11Tester but not by TSan (the Silo volatile issue), and TSan did find other races on those benchmarks that C11Tester apparently deliberately does not report. The other two reported bugs in the real-world applications (one in Mabian, one in Iris) were found by all tools. This makes it hard to evaluate the effectiveness here: while C11Tester has a more faithful implementation of relaxed memory than TSan, TSan is considerably faster on four of the five real benchmarks. So how should I allocate my fuzzing resources? There's not really enough data here to say.

I also think the fuzzing angle is underexplored. There's a bunch of work on probabilistic controlled concurrency testing beyond just randomly choosing actions. Would any of that work make sense here? Is a dumb heuristic like "prefer older writes" more likely to provoke bugs? These are the sorts of questions I would have expected the paper to explore.

Overall, I like the core contribution here. The combination of "relaxed memory" and "large applications" puts this work in an important position, which is why my score is positive. But I think it's a little short on evaluation, and ill-framed as a fuzzing paper.

---

Thanks for your helpful response. I hope the final version moves away from the "fuzzing" angle.



Review #172A
===========================================================================
* Updated: 16 Nov 2020 8:45:10pm EST

R2 Overall Merit
----------------
C. Weak paper: some flaws, but I will not fight strongly against it

Is this paper thought provoking?
--------------------------------
3. Strong but narrow appeal. Thought provoking only for people already
   working in this particular topic.

Is this paper convincing?
-------------------------
2. Good. The evidence is not bullet-proof but is acceptable for papers in
   the area.

Paper Summary
-------------
The paper describes a fuzzer for finding bugs related to programmers' use of C/C++11 atomics.  The paper argues convincingly that existing work is fundamentally limited to finding a subset of problems that exist in programs that use these atomics because the existing tools model only a subset of the specification itself.  This paper then describes a fuzzer that covers a larger subset of this space by using what it calls "a constraint-based approach to the modification order relation".  The technique develops a modification to the modification order, rendered as a novel formulation of the modification order graph, which encodes the memory behavior of an execution.  The fuzzer finds bugs that TSAN cannot find and does so with around the same overhead as prior techniques.

Comments for Authors
--------------------
The paper addresses the important problem of finding bugs in code that uses new(-ish) language features for concurrency, which in this case are the C/C++11 atomics.  Despite being around for 9 years now (based on the spec's name), these features are still not well modeled by development tools like bug detectors and race detectors.  This work identifies the shortcomings of prior work in modeling the behavior of these systems.  

The larger/smaller fragment of the model that your tool captures may or may not define the worth of the tool because the tool is a fuzzer.  It seems that the actual schedule coverage during a test (not discussed) combined with the possible coverage (defined by the limits of the model of the primitive being fuzzed) is what defines the worth of the tool.

It's great to see that the paper finds bugs that TSAN & friends cannot find.

I think the beginning of the paper makes some conjectural claims about the inability to detect or reasonably analyze bugs in long traces.  Deterministic record/replay [recplay,delorean, etc] help replay these bugs, symbolic execution and differential trace analysis [CLAP, Symbiosis, Cortex] work on much longer traces than the authors suggest.  Predictive race detectors, e.g., [SmartTrack] need not see all schedules to find bugs, addressing another shortcoming of the fuzzing paradigm in general.  All these references are here not too force you to compare to them, but only to acknowledge that you're overstating the place of fuzzing in the world a bit in your introduction.  

A comparison to a sensible subset of these other systems would be interesting, actually, if it is possible to apply their reasoning to the C/C++11 modeling problem, although I appreciate how difficult adding a system can be.

I gather from Section 2 that you are adding in an important and practically relevant space of possible executions in the C++11 memory model, but it was hard to see throughout the paper how the things that you do to the modification order graph actually correspond to these differences.    I expect the appendix and technical report draw out this correspondence more clearly.  If you could include a picture that somehow shows what you added in a simple way, I think your paper would be easier to read.

The paper itself makes a number of specific claims that assume expert knowledge of the fields of fuzzing, model checking and the C/C++ memory model.  I expect that a general audience may struggle a bit with the dense and direct write up of your ideas.

Section 4.1.3 was particularly difficult to follow because up to this point in the paper you had not mentioned the need for rollback in fuzzing and I was not sure how that fit into the tool that you developed.  I acknowledge that some prior work used rollback to avoid infeasible executions, but I had trouble seeing why your technique also hit those executions and I did not really follow how your extension avoided those cases (mainly because I wasn't sure what those cases were).


Did you or could you (maybe I missed it?) quantify the difference in the size of the fuzzed space of executions using your technique vs. something like TSan11?  I'd really like to know the theoretical significance of the change.  How about real bugs lurking in these dark corners of the memory model?


I was wondering about your may-read-from definition -- is there a reason not to use a transitive ->hb definition as the basis, instead of a single-step ->hb defintion?  Also, in your inductive/transitive definition on the second line (not exists Z with X->Z->Y) why are only hb transitive links important and not other types of ordering, such as sc?


-Update after author response-

I have read the response carefully and taken it into account.



Review #172F
===========================================================================
* Updated: 20 Nov 2020 2:01:35am EST

R2 Overall Merit
----------------
B. OK paper, but I will not champion it

Is this paper thought provoking?
--------------------------------
3. Strong but narrow appeal. Thought provoking only for people already
   working in this particular topic.

Is this paper convincing?
-------------------------
3. Marginal. The paper presents weak evidence to demonstrate its main
   claims.

Paper Summary
-------------
Problem: 
* Writing correct multi-threaded code that uses C/C++ atomics is difficult due to the complexity of the C11 memory model. Bugs can easily be introduced into programs either due to unidentified races or mis-use of C/C++ atomics that cause program assertions to fail.

* Prior data race detectors for the C11  programs, e.g., tsan11 and tsan11rec, only consider program executions where (hb + rf + mo + sc) is acyclic when trying to expose prorgram races. This assumption means that tan11 and tsan11rec may miss legal-according-to-C11 executions that may expose races. These executions that may be missed are possible on mainstream hardware, including ARM processors.

Insights:
* C11Tester combines fuzzing with constraint-based treatment of modification order to scale race detection to larger programs and support a larger fragment of the C11 memory model than previous race detectors. 

* Clock vectors can be used to avoid expensive cycle checking that has been used in prior work to detect impossible modification order sequences implied by a particular program outcome/rf relation (as in CDSChecker).

* To keep the size of the execution graph/trace small enough to fit in memory, the authors implement graph pruning strategies that effectively attempt to locate and remove stores from the mo-graph that can non longer source reads via rf and stops tracking reads that read from them.

Technical contributions:
* Paper presents C11Tester, a new fuzzing tool designed to test C/C++11 programs for concurrency bugs -- including races and assertion violations. The authors contrast their approach with 1) stateless model prior checking techniques that are limited to finding bugs in small programs due to sate space explosion issues and 2) race detectors that support  a smaller fragment of the C11 memory model. 

Shortcomings:
* The motivating example that the authors show (in the extended abstract) is something that could surely be caught by one of the model checking techniques mentioned (e.g., Herd could have caught this easily). I would be interested to know what buggy code patterns arose that would not have been captured by prior model checking approaches, e.g., CDSChecker.

---------
I have read the response carefully and taken it into account.

Comments for Authors
--------------------
In general, I found the paper to be quite vague on the details of the fuzzing procedure.
* For example, concurrency bugs are never defined. You mention that you are trying to detect races and potential assertion violations. However, the paper never precisely defines what a race is or how/when one is detected. In particular, a race in the C11 memory model occurs between 2 same-address memory ops where at least one is a non-atomic access and at least one is a store and they are not ordered by hb. It is not clear at what point in your procedure you are detecting data races -- in fact, I can't seem to find in the paper where you talk about processing non-atomic memory accesses.

* It is also not clear what state is tracked outside of the mo-graph. The paper says that C11Tester maintains a per-thread list of atomic accesses to each memory location and discusses vector clocks associated with load-acquires and fences, but in general I found the description vague for accesses that are not included in the mo-graph.

* The operational model is not included and seems important in clarifying some of these issues. At least it should be summarized.

* The paper needs to explain how reads add edges to the mo-graph. This could use a figure. 

* In addition to above, many details seem to be supplied in supplementary materials. I really wish there were concrete bug examples in the paper to illustrate the mo-graph + vector clocks technique. Section 4 really needs figures and ideally a running example to illustrate how the algorithm works.

* Table 1 makes it difficult to compare performance. A bar chart seems better here.

Questions for Authors
---------------------
* I understand that C11Tester encompasses more C11 execution behaviors than prior race detectors and can handle larger programs than prior stateless model checkers. That said, the techniques used (vector clocks, mo-graph) seem largely lifted from prior work and combined here. What is the fundamental challenge(s) you solved in order to move beyond this prior work, e.g., tsan11, tsan11rec, CDSChecker. 

* In figure 1, should there be a loop around behavior selection indicating that selection is repeated until a behavior that does not violate constraints imposed by the modification order is found? It is currently not clear from this code listing how the fuzzing algorithm interacts with the constraint checking algorithm. 

* In your current implementation, is a random execution path explored every time? E.g., by selecting a random thread to execute and random behaviors (i.e., randomly assigning reads to read from available writes)?

* For the "5 large applications" benchmarks, when you say that "All tools found data races," does this mean that the all found the same races?

* You mention that in "aggressive mode" the user provides a window of the trace that C11Tester attempts to keep in the execution graph. How does the user make this decision and how is it communicated to the tool?

* The footnote on page 4 indicates that events in each thread consist of atomic operations, thread creation, join, mutex lock, and unlock, and other synchronization operations. How are non-atomic memory accesses modeled? This is necessary for detecting data races. Additionally, how does C11Tester define and detect data races? (Please reference comment in Comments section above.)

* Do all memory/fence/sync  instructions have vector clocks associated with them? Is this how rf is tracked? It needs to be clearer what vectors (and state more broadly) is being tracked to support the algorithm.

* For the benchmarks with injected bugs where C11Tester was able to detect the injected bugs while tsan11 and tsan11rec could not, 1) is this a result of these tools missing executions with cycles in (hb + rf + mo + sc)? and 2) these seem like small test programs with bugs that could be detected by CDSChecker -- is that the case?



Response by Weiyu Luo <weiyul7@uci.edu>
---------------------------------------------------------------------------
We thank the reviewers for their valuable feedback. Below are our clarifications and plans for the main comments. We will address these comments in a revision.

# High-level Response

## H1: Overstatement of performance results [C, D]
We apologize for our portrayal of the results.  This was not our intention.  If the paper is accepted, we will tone down the claims and make the comparison more analytical and balanced.  We will also present some key evaluation results graphically as suggested by some reviewers. 

## H2: Elimination of rollback [A]
The issue of rollback arises because the $\textit{may-read-from}$ set is an overapproximation of the set of stores that a load can read from.  Thus, to determine precisely whether a load can read from a store requires adding edges to the modification order graph, and then checking whether adding these edges introduces cycles.  If there is a cycle, the memory model forbids the load to read from the given store.  At this point, CDSChecker would rollback the updates to the modification order graph and select a different store for the load to read from.  When C11Tester added clock vectors to $\textit{mo-graph}$, this rollback process became too costly.  

A key contribution of C11Tester is that it develops an approach to using a modification order graph without the need for rollback. C11Tester checks whether a store in the $\textit{may-read-from}$ set is valid for a load to read from by precomputing the set of edges that will be added to the modification order graph if the reads-from relation is established.  Before adding the edges to the graph, C11Tester determines whether adding them would introduce cycles.  If adding any such edges introduces cycles, C11Tester will have the load read from some other store. 

## H3: Modelling non-atomic accesses [F]
C11Tester uses C/C++11 memory model's definition of data races, i.e., two concurrent accesses to a memory location constitutes a data race when at least one of them is non-atomic, at least one is a write, and neither one happens before the other.  C11Tester uses a FastTrack-like approach to race detection [26].  To track happens-before relations, C11Tester maintains a thread clock vector, a release fence, and an acquire fence clock vector for each thread, as well as a reads-from clock vector for each atomic store in addition to clock vectors for all atomic operations.  We call these $\textit{happens-before}$ clock vectors, to differentiate from $\textit{mo-graph}$ clock vectors used in modification order graphs.  The algorithms for updating happens-before clock vectors are given in Figure 8 of our anonymous technical report [7]. 

To check for data races, C11Tester maintains a 64-bit shadow word for each byte of memory that has been accessed non-atomically. A shadow word either contains 25-bit read and write clocks and 6-bit read and write thread identifiers or a reference to an expanded access record.  When a non-atomic access is encountered, we use the thread's current clock vector, check against past accesses to the location for data races, and then record this access in the shadow word if necessary.  

# Detailed Response
## Reviewer A

### A1: Previous work that supports longer traces

We meant the claims in the introduction in the context of concurrent code that makes use of C/C++11 atomics.  We will address the writing in the introduction to appropriately frame the discussion and reference the work you cite.

### A2: Difference in size of memory model

One can construct programs in which the C11Tester memory model has an exponentially larger set of distinct executions (in the number of atomic operations in the execution) than the tsan11/tsan11rec memory model.  In practice, we expect the number to be smaller than that as synchronization constrains this growth.

### A3: May-read-from definition

We use the transitive definition in the definition of $\textit{may-read-from}$.  We present the algorithm for constructing the $\textit{may-read-from}$ set in Figure 12 of our anonymous technical report [7], where the algorithm considers seq\_cst orderings. 

## Reviewer B
### B1: Framing as fuzzing

If accepted, we are open to changing the framing of this paper.

### B2: Fuzzing angle

We agree that there are lot of interesting research problems to look at in the future in how to best fuzz code with C/C++ atomics.  C11Tester is designed to help make that type of work easier by implementing a pluggable framework for fuzzing modules to implement different heuristics.


## Reviewer C

### C1: Millions of atomic stores

Since only stores to the same location are connected in the modification order graph, graph traversals work for a program with millions of stores if each location only has a few stores.  However, graph traversals would become expensive if there are many stores to each location when there are millions of stores across an entire execution. 

### C2: Sleep statements

Sorry for being unclear in the text.  We replicated the way that the tsan11 paper measured performance for data structure benchmarks.  The authors of tsan11 added sleep statements at the start of each thread for data structure benchmarks to introduce variability in scheduling and used the Linux `time` command to report time as the sum of user time and system time, as a way to avoid the time associated with sleeps (the time associated with sleeps is reflected in the wall clock time for tsan11, but the authors argued that they could have implemented a low overhead strategy to induce scheduling variability instead of using sleeps).  However, the time associated with sleeps would be counted in the user time for C11Tester due to our implementation.  Thus, it would be unfair for C11Tester if we did not remove the sleep statements.  This is what we had meant by "overhead".  C11Tester implements sleep statements with negligible overhead unless all threads are sleeping and then C11Tester busy spins over the threads to wait for a sleep to elapse.  We will add text to the paper on this point.

### C3: Detailed comments

We will fix the small issues you pointed out in the detailed comments.


## Reviewer D

### D1: Evaluation portrayal

Please refer to response H1. 

### D2: Comparison to model checkers on applications

CDSChecker cannot run the benchmarks due to its lack of support for TLS, the pthread API, etc.  Beyond this, there are many cases of operations in CDSChecker that rely on linear searches.  This is fine for model checking because the traces are short, but would quickly incurs very large overheads for full applications.  We are not familiar with the limitations of the RCMC implementation, but note that it uses an interpreter to run LLVM bitcode.

### D3: How much improvement is due to memory model vs fibers?

The improvement for our benchmarks with injected failures is entirely due to the memory model.  The improvements seen for the data structures may have two underlying reasons.  Fibers allow C11Tester to have better control of the schedule.  A more subtle reason is that our use of the $\textit{mo-graph}$ to model modification order may make it easier to expose certain bugs as they do not require a specific execution schedule to generate the modification order necessary to reveal the bug.

### D4: Difference in Silo bugs detected by Tsan11/Tsan11rec and C11Tester

The difference is subtle.  The tsan11/tsan11rec race results just tell the developers that they are using volatiles in a racy fashion, a result that they already know because this use is intentional (i.e., volatile atomics).  The C11Tester results tell the developers that if they port the program to an architecture with a weaker memory model than x86 (e.g., ARM), those volatile atomics could produce the wrong result.  Strictly speaking, relying on volatile atomics to have TSO semantics and then mixing them with C/C++11 atomics is a bug since there are no semantics assigned to this and thus no guarantees.  In practice, it likely does not introduce a crash and thus we did not contact the Silo authors.

### D5: Clock Vector Notation

In Section 4.1.2, $CV_A$ is an $\textit{mo-graph}$ clock vector associated with an atomic store $A$.  If an atomic store $A$ is performed by a thread with id $i$, then the initial value of $CV_A$ denoted by $\perp_{CV_A}$ is defined as the clock vector whose entries are all zero except for the $i$-th slot  whose value is the sequence number $s_A$ of the store $A$.  The union operator $\cup$ between two clock vectors takes the pairwise maximum of two operands and returns a clock vector whose length is the maximum of the lengths of the two operands.  The union operator does not explicitly take a $t$ as a parameter.  For example, (1,2,3) $\cup$ (0,1,4,5) = (1,2,4,5) if we assume the leftmost slot is the first slot in the clock vectors and the clock vectors grow longer by adding new slots on the right.  

Lambda notation is the standard notation used by previous papers to define the notion of clock vectors and associated operations, such as [39].

### D6: Why do tsan11 and tsan11rec require hb U rf U mo U sc to be acyclic, whereas C11Tester can get  by just having hb U rf be acyclic?


The axiomatic model proposed by tsan11 requires (sb $\cup$ asw $\cup$ rf $\cup$ mo $\cup$ sc) be acyclic in the absence of locks.  We expect it to be (hb $\cup$ rf $\cup$ mo $\cup$ sc) being acyclic in general.  

Tsan11/tsan11rec maintains a store buffer for each atomic location, and stores are added to the buffers when they are processed by the tools (in program order).  The processing order is referred to as the commitment order.  Tsan11/tsan11rec uses these store buffers to maintain the modification order (mo) for the stores.  As a result, tsan11/tsan11rec constructs hb, rf, mo, and sc to be consistent with the commitment order.  Thus, it only generates executions in which (hb $\cup$ rf $\cup$ mo $\cup$ sc) is acyclic.

After thinking carefully about this issue, we realized that both the traditional enforcement mechanism on ARM and C11Tester's mechanism for ensuring (hb $\cup$ rf) is acyclic actually enforce a slightly stronger condition that (hb $\cup$ sc $\cup$ rf) is acyclic.

The major difference from tsan11/tsan11rec is that when C11Tester processes an atomic store, it is added to the modification graph, but two stores to the same atomic location are not modification ordered unless an mo relation is implied by existing hb, rf, and sc relations. 

### D7: Fixes from Lahav et al.

We do not incorporate the fixes of Lahav et al. since we construct SC to be the order we execute operations.  We don't expect the difference in memory models to have much impact because the problem is very much an esoteric corner case. 
We could support Lahav et al. by extending the approach taken in the mo-graph to also model the SC relation with constraints. 
This may have some additional benefits in that the C11Tester would then construct the SC relation implicitly when it decides which values loads read from.  The performance impact is hard to speculate about without implementing it.

### D8: Extending MO to a total order

This "total order" refers to a total order across stores of all addresses. All atomic stores (including RMWs) to an single address is itself a total order, namely the modification order at the address.  But in general, we cannot impose a total order over atomic stores to all addresses that is consistent with both the modification order at each address and happens-before relation.  This point is relevant because it is a key difference between C11Tester and tsan11/tsan11rec.  In tsan11 and tsan11rec, the modification orders at different addresses can always be extended to a total order across all addresses.  Thus, tsan11 and tsan11rec implement a stronger memory model than the C++11 memory model and thus miss exploring many legal executions that are produced by real world hardware, which is a potential source of missed bugs. 

### D9: Relaxed atomic support

The only restriction we place on relaxed atomic is that (hb $\cup$ rf) is acyclic (our OOTA prohibition).  We support all other aspects of relaxed atomics.

### D10: Is sb U rf acyclic sufficient?

Only making (sb $\cup$ rf) acyclic is not enough, because thread forking and other similar operations will introduce $\textit{additional synchronizes with}$ (asw) edges which are not rf edges.

### D11: Executing stores consecutively does not limit possible executions

The reasoning is relatively straightforward.  The only relation in the operational semantics of C11Tester that is affected by a store simply being executed before another operation in a different thread is the SC relation.  Non-SC stores are not part of the SC relation, so this is safe.

### D12: Why do you set from.edges to 0 in AddRMWEdge?

It is not necessary to set from.edges to an empty set, but we did so as an optimization so that the `Merge` procedure is called less often in the `AddEdge` procedure. 

### D13: Pg 5: "Forming a new rf relation may only cause edges to be created from other nodes to the node representing the store X_0." Again, do you have a proof of this statement?

The algorithm for computing the set $\textit{priotset}(X_0)$ is given in the algorithm `ReadPriorSet` in Figure 14 of our anonymous technical report [7].  Line 9, 10,and 11 in the `ReadPriorSet` procedure consider statements 5, 4, and 6 in section 29.3 of the C++11 standard. For each thread, if such stores $S_1$ , $S_2$ , and $S_3$ exist, then line 14 in the procedure makes sure that they will only be added to the priorset if they are not $X_0$ (corresponding to the parameter $S$ in the pseudocode), and the standard implies that $X_0$ should be modification ordered after the stores $S_1$, $S_2$, and $S_3$.  Line 12 in the `ReadPriorSet` procedure considers Write-Read Coherence (CoWR) and Read-Read Coherence (CoRR).  If such $S_4$ exists (can be a load or a store), itself (if $S_4$ is a store) or the store it reads from (if $S_4$ is a load) shall be modification ordered before $X_0$ according to CoWR and CoRR.  Therefore, all elements in the priorset returned by the `ReadPriorSet` procedure are modification ordered before $X_0$, and hence only mo edges from other nodes to the node representing $X_0$ may be added to the $\textit{mo-graph}$.

### D14: Why did you use swapcontext if it is slower than setjmp?

swapcontext is slower than setjmp because it saves a thread's signal mask but setjmp does not.  We used swapcontext because some programs could potentially break without saving threads' signal masks.


### D15: Shouldn't you flag races on volatiles?

While we agree with the sentiment that we should be moving away from using volatiles as atomics and they should be consider races in new code, as a practical matter a lot of legacy atomic code still uses volatiles.  It would be straightforward to report races for volatiles and would make sense when more legacy code has been rewritten to not abuse volatiles.


### D16: Pg 10: "They miss higher-level semantic races that occur when the locks allow unexpected orderings that produce incorrect results."

We are simply referring to the fact that that race detection tools can miss atomicity violations that occur because a lock should been held longer. 

## Reviewer F

### F1: Model checkers on motivational example in extended abstract

Existing race detection tools like tsan11/tsan11rec cover a much smaller fragment of the memory model than CDSChecker, but can scale to much longer executions than CDSChecker.  C11Tester is an effort to cover most of the fragment of the C/C++ memory model that CDSChecker covers, and to scale to long executions nearly as well as tsan11/tsan11rec.

### F2: State tracked outside of the mo-graph

Other than happens-before clock vectors described in H3, states tracked outside of $\textit{mo-graph}$ includes a per-thread list of atomic accesses to each memory location, list of seq\_cst fences in the commitment order, and the last seq\_cst operation to each memory location.  

### F3: Operational Model

We wanted to present an operational model or even a summary in the actual submission, but space limitations made this impossible.  However, the full operational model is available in the companion technical report [7].

### F4: Figure to explain how reads add edges to mo graph

Figure 5 in the anonymous tech report does this.  We could not include it in the submitted paper due to space constraints.

### F5: Fundamental challenges in moving beyond prior work

The treatment of modification order in tsan11/tsan11rec restricts the set of legal modification orders that the tools can model.  However, CDSChecker's use of graph traversals for cycle checking is infeasible for long executions.  One fundamental challenge we solved is scaling the modification order graph technique to long executions by using $\textit{mo-graph}$ clock vectors to check for and avoid cycles in the $\textit{mo-graph}$.

The second challenge is eliminating CDSChecker's use of rollback on the $\textit{mo-graph}$ when deciding whether a load can read from a given store.  Rollback becomes prohibitively expensive with the introduction of $\textit{mo-graph}$ clock vectors.

The third challenge is limiting the memory usage of of an execution without producing executions that are forbidden by the C/C++ memory model, which CDSChecker is incapable of.  

The fourth challenge is providing TLS support for fibers by thread context borrowing.  CDSChecker could not run some of the benchmarks due to its lack of TLS support. 

### F6: Should figure 2 have a loop

Each run of `Explore` produces an execution.  The fuzzer repeatedly calls the `Explore` procedure, producing many new executions.

### F7: Is a random execution path explored every time?

Yes, a random execution path is explored every time as how you described it. 

### F8: Use of aggressive mode

The window size trades off improving memory usage for decreasing the set of executions that can be generated.  The user would simply decrease the window if they run out of memory.  The decision is communicated to the tool in a command line style via an environmental variable since the actual command line arguments are used by the application under test.

### F9: Data race detection:

Please refer to response H3.

### F10: Do instructions have vector clocks associated with them?

C11Tester does not maintain lists of non-atomic accesses or clock vectors associated with them in memory.  When a non-atomic access is encountered, we use the thread's concurrent clock vector to check for data races.  C11Tester maintains a clock vector for each synchronization operation, such as lock, unlock, wait, and notify.  For other clock vectors maintained by C11Tester, please see our response to H3. 

### F11: Why do other tools miss injected bugs?
Yes, tsan11 and tsan11rec failed to detect the injected bugs because the buggy executions contained cycles in (hb $\cup$ rf $\cup$ mo $\cup$ sc). 

### F12: Could CDSChecker detect injected bugs?
CDSChecker could detect such bugs in unit tests but would fail to do so when the buggy implementations of seqlock and reader-writer lock are deployed in applications beyond unit tests.



Comment @A1 by Reviewer F
---------------------------------------------------------------------------
Key Points:
* This paper presents C11Tester which combines fuzzing with constraint-based treatment of modification order to scale race detection to larger programs (e.g., larger than CDSChecker) and to support a larger fragment of the C11 memory model than previous race detectors (e.g., larger than tsan11/tsan11rec).

Major Strengths:
* The authors are able to offer a new design point in C11 race detectors, with coverage that is closer to CDSChecker (given the size of programs that can be analyzed) and scalability that is closer to tsan11/tsan11rec (given the larger fragment of the C11 memory model considered). 

Major Weaknesses:
* Lack of clarity in technical details of the fuzzing procedure.
* Performance and coverage claims are too strong. For example, 1) tsan11 is notably faster/provides more throughput than C11Tester in all but 1 of the applications in table 1, 2) the rebuttal clarifies that set of C11 program executions considered are those where (hb U rf U sc) is acyclic (rather than (hb U rf) as stated in the original submission), 3) despite exhibiting larger memory model coverage than tsan11/tsan11rec the evaluation does not showcase how this leads to the discovery of new/interesting bugs.

